Characterizing the population of pulsars in the inner Galaxy with the Fermi Large Area Telescope

An excess of $\gamma$-ray emission from the Galactic Center (GC) region with respect to predictions based on a variety of interstellar emission models and $\gamma$-ray source catalogs has been found by many groups using data from the {\it Fermi} Large Area Telescope (LAT). Several interpretations of this excess have been invoked. In this paper we search for members of an unresolved population of $\gamma$-ray pulsars located in the inner Galaxy that are predicted by the interpretation of the GC excess as being due to a population of such sources. We use cataloged LAT sources to derive criteria that efficiently select pulsars with very small contamination from blazars. We search for point sources in the inner $40^\circ\times40^\circ$ region of the Galaxy, derive a list of approximately 400 sources, and apply pulsar selection criteria to extract pulsar candidates among our source list. We performed the entire data analysis chain with two different interstellar emission models (IEMs), and found a total of 135 pulsar candidates, of which 66 were selected with both IEMs.

==> aastex52/datafile1.txt <==
Title: A Wide Field Hubble Space Telescope Study of the Cluster Cl0024+16 
       at z=0.4. I: Morphological Distributions to 5 Mpc Radius  
Authors: Treu T., Ellis R.S., Kneib J.-P., Dressler A., Smail I., Czoske O., 
         Oemler A., Natarajan P. 
Table: The catalog
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---   POS       WFPC2 pointing, as identified in Table 2 
   4-  4 I1     ---   Chip      WFPC2 chip number
   6-  8 I3     ---   ID        Running number within each chip 
  10- 16 F7.2   pix   Xpix      X-coordinate on the chip of the object
                                 baricenter
  18- 24 F7.2   pix   Ypix      Y-coordinate on the chip of the object
                                 baricenter
  28- 34 F7.5   deg   RAdeg     Right Ascension (J2000) in decimal degrees of
                                 the object baricenter
  37- 45 F9.6   deg   DEdeg     Declination (J2000) in decimal degrees of 
                                 the object baricenter
  47- 54 F8.3   mag   Imag      SExtractor F814W band magnitude (1) 
  56- 63 F8.3   mag   errImag   Error in Imag (1)
  65- 72 F8.3   mag   I1mag     SExtractor F814W band magnitude within 0.5''
                                 diameter aperture (1)
  74- 81 F8.3   mag   errI1mag  Error in I1mag (1)
  83- 90 F8.3   mag   I2mag     SExtractor F814W band magnitude within 1''
                                 diameter aperture (1)
  92- 99 F8.3   mag   errI2mag  Error in I2mag (1)
 101-104 F4.2   ---   SClass    SExtractor stellar classification 
 106-107 A2     ---   Type      Morphological type by RSE
 109-138 A30    ---   Comm      Comment by RSE
--------------------------------------------------------------------------------
Note (1): All magnitudes are in the Vega system and corrected for galactic 
          extinction, adopting E(B-V)=0.057 (Schlegel et al. 1998).
    -999.999 = numerical problems in computing the quantity.
--------------------------------------------------------------------------------
 0 2   1 1370.99   57.35   6.65112  17.131149   21.344    0.006   24.385    0.016   23.528    0.013 0.00 9  - 
 0 2   2 1476.62    8.03   6.65148  17.129572   21.641    0.005   23.141    0.007   22.007    0.004 0.03 9  - 
 0 2   3 1079.62   28.92   6.65243  17.135000   23.953    0.030   24.890    0.023   24.240    0.023 0.00 -  - 
 0 2   4  114.58   21.22   6.65556  17.148020   23.801    0.025   25.039    0.026   24.112    0.021 0.00 -  - 
 0 2   5   46.78   19.46   6.65580  17.148932   23.012    0.012   23.924    0.012   23.282    0.011 0.03 -  - 
 0 2   6 1441.84   16.16   6.65148  17.130072   24.393    0.045   26.099    0.062   25.119    0.049 0.00 -  - 
 0 2   7  205.43    3.96   6.65552  17.146742   24.424    0.032   25.028    0.025   24.597    0.027 0.01 -  - 
 0 2   8 1321.63    9.76   6.65195  17.131672   22.189    0.011   24.743    0.021   23.298    0.011 0.00 4  edge 
 0 2   9   73.71   65.84   6.65506  17.148710   22.437    0.008   23.417    0.008   22.684    0.007 0.03 -  - 
 0 2  10  937.79   54.40   6.65251  17.136992   24.225    0.035   25.213    0.030   24.498    0.029 0.00 -  - 
 0 2  11  186.65   64.80   6.65472  17.147181   23.213    0.014   23.787    0.011   23.390    0.012 0.03 -  - 
 0 2  12  692.05  239.17   6.65067  17.140871   19.679    0.002   21.228    0.003   20.560    0.002 0.03 0  - 
 0 2  13 1035.04   91.52   6.65169  17.135790   23.812    0.021   24.571    0.018   23.971    0.018 0.02 -  - 
 0 2  14  878.49   66.02   6.65254  17.137831   25.344    0.040   25.487    0.037   25.407    0.063 0.21 -  - 
 0 2  15  181.39  106.78   6.65414  17.147371   23.574    0.022   24.506    0.017   23.780    0.016 0.02 -  - 
 0 2  16  393.07   74.49   6.65393  17.144421   25.366    0.071   26.006    0.058   25.423    0.064 0.00 -  - 
 0 2  17  258.49  159.90   6.65315  17.146492   23.855    0.029   25.107    0.028   24.287    0.024 0.00 -  - 
 0 2  18  197.09  107.32   6.65408  17.147160   23.896    0.024   24.575    0.018   24.028    0.019 0.02 -  - 
 0 2  19  839.70   86.82   6.65236  17.138420   25.297    0.040   25.365    0.034   25.358    0.061 0.09 -  - 
 0 2  20  674.62  101.75   6.65267  17.140692   25.403    0.063   25.928    0.054   25.396    0.063 0.00 -  - 
 0 2  21  827.78  115.05   6.65200  17.138660   24.754    0.040   25.111    0.028   24.807    0.037 0.01 -  - 
 0 2  22  382.82  122.59   6.65329  17.144701   25.426    0.073   25.971    0.056   25.436    0.065 0.00 -  - 
 0 2  23  349.02  160.27   6.65286  17.145271   23.408    0.017   24.219    0.014   23.624    0.014 0.03 -  - 
 0 2  24  217.21  195.94   6.65277  17.147160   21.052    0.003   21.764    0.003   21.297    0.003 0.03 1  - 
 0 2  25 1001.04  165.53   6.65075  17.136473   23.271    0.012   23.716    0.010   23.341    0.011 0.03 -  - 
 0 2  26  471.90  140.35   6.65276  17.143551   25.491    0.073   25.848    0.050   25.538    0.071 0.00 -  - 
 0 2  27  689.24  152.30   6.65191  17.140652   25.148    0.063   25.813    0.049   25.234    0.054 0.00 -  - 
 0 2  28  134.21  158.98   6.65355  17.148170   24.672    0.040   25.144    0.028   24.735    0.035 0.01 -  - 
 0 2  29  223.49  346.31   6.65062  17.147520   22.072    0.009   24.174    0.014   23.278    0.011 0.00 5  - 
 0 2  30  455.75  178.92   6.65226  17.143881   24.300    0.031   25.090    0.027   24.416    0.027 0.00 -  - 
 0 2  31   50.37  214.13   6.65303  17.149473   23.690    0.028   24.926    0.024   24.153    0.021 0.00 -  - 
 0 2  32  823.66  203.92   6.65076  17.138981   24.525    0.061   25.907    0.053   24.958    0.043 0.05 -  - 
 0 2  33  311.28  183.78   6.65264  17.145849   25.644    0.064   25.904    0.053   25.562    0.073 0.00 -  - 
 0 2  34  791.50  206.13   6.65083  17.139421   25.143    0.061   26.037    0.059   25.212    0.053 0.03 -  - 
 0 2  35  240.32  227.34   6.65225  17.146942   23.361    0.014   23.818    0.011   23.441    0.012 0.03 -  - 
 0 2  36 1075.64  207.56   6.64992  17.135590   24.301    0.040   25.252    0.031   24.582    0.031 0.00 -  - 
 0 2  37 1198.25  226.02   6.64927  17.133991   24.120    0.041   26.449    0.084   25.419    0.064 0.00 -  - 
 0 2  38  336.78  270.72   6.65134  17.145760   21.777    0.006   22.765    0.006   22.096    0.005 0.03 6  companion 
 0 2  39 1006.22  232.44   6.64978  17.136602   24.924    0.045   25.279    0.032   24.955    0.043 0.00 -  - 
 0 2  40  587.43  254.21   6.65078  17.142332   24.436    0.038   25.199    0.030   24.612    0.032 0.00 -  - 
 0 2  41  263.58  244.60   6.65193  17.146673   24.412    0.038   25.133    0.028   24.572    0.030 0.00 -  - 
 0 2  42 1272.99  297.68   6.64802  17.133190   21.672    0.005   23.145    0.007   22.136    0.005 0.03 5  poss.merger/knot 
 0 2  43  795.44  272.58   6.64987  17.139572   22.946    0.010   23.537    0.009   23.047    0.009 0.03 -  - 
 0 2  44 1363.34  280.42   6.64799  17.131920   23.691    0.029   25.203    0.030   24.151    0.021 0.00 -  - 
 0 2  45  176.13  304.73   6.65136  17.148041   21.456    0.004   22.154    0.004   21.628    0.004 0.03 2  - 
 0 2  46 1464.93  335.04   6.64690  17.130711   21.669    0.005   22.928    0.006   21.994    0.004 0.04 6  disturbed 
 0 2  47  425.92  325.21   6.65029  17.144720   22.794    0.012   23.965    0.012   23.113    0.009 0.03 -  - 
 0 2  48 1058.72  373.99   6.64762  17.136311   21.339    0.005   22.963    0.006   21.956    0.004 0.03 6  knotty 
 0 2  49   87.80  488.35   6.64904  17.149782   19.262    0.001   20.949    0.002   20.230    0.002 0.03 2  - 
 0 2  50  688.75  312.04   6.64965  17.141130   22.906    0.017   24.248    0.014   23.503    0.013 0.01 -  - 
 0 2  51  116.12  303.60   6.65156  17.148840   24.788    0.054   25.682    0.044   25.129    0.049 0.00 -  - 
 0 2  52 1322.01  299.98   6.64784  17.132532   24.518    0.039   25.320    0.033   24.610    0.032 0.00 -  - 
 0 2  53  460.41  409.36   6.64899  17.144510   20.708    0.003   22.204    0.004   21.303    0.003 0.03 3  ft.arms 
 0 2  54 1366.15  334.25   6.64722  17.132042   24.204    0.023   24.484    0.017   24.212    0.022 0.03 -  - 
 0 2  55  643.42  470.64   6.64755  17.142221   19.911    0.002   21.871    0.004   20.900    0.002 0.03 2  - 
 0 2  56  245.15  361.55   6.65034  17.147272   22.654    0.010   23.517    0.009   22.901    0.008 0.03 -  - 
 0 2  57  178.23  371.72   6.65040  17.148211   22.725    0.010   23.482    0.009   22.917    0.008 0.03 -  - 
 0 2  58  901.58  416.05   6.64751  17.138559   21.902    0.007   23.199    0.007   22.448    0.006 0.03 2  poss.Sa 
 0 2  59  761.08  390.43   6.64831  17.140390   23.523    0.028   25.459    0.036   24.264    0.023 0.00 -  - 
 0 2  60 1128.53  392.47   6.64714  17.135431   23.124    0.015   24.007    0.012   23.386    0.012 0.03 -  - 
 0 2  61  237.22  402.31   6.64979  17.147501   24.017    0.039   25.398    0.035   24.554    0.030 0.00 -  - 
 0 2  62  348.99  391.35   6.64959  17.145960   25.116    0.047   25.655    0.043   25.132    0.050 0.01 -  - 
 0 2  63  753.85  481.98   6.64704  17.140760   20.713    0.003   21.584    0.003   21.038    0.002 0.03 2  - 
